EmoFace: Audio-driven Emotional 3D Face Animation

Audio-driven emotional 3D face animation aims to generate emotionally expressive talking heads with synchronized lip movements. However, previous research has often overlooked the influence of diverse emotions on facial expressions or proved unsuitable for driving MetaHuman models. In response to this deficiency, we introduce EmoFace, a novel audio-driven methodology for creating facial animations with vivid emotional dynamics. Our approach can generate facial expressions with multiple emotions, and has the ability to generate random yet natural blinks and eye movements, while maintaining accurate lip synchronization. We propose independent speech encoders and emotion encoders to learn the relationship between audio, emotion and corresponding facial controller rigs, and finally map into the sequence of controller values. Additionally, we introduce two post-processing techniques dedicated to enhancing the authenticity of the animation, particularly in blinks and eye movements. Furthermore, recognizing the scarcity of emotional audio-visual data suitable for MetaHuman model manipulation, we contribute an emotional audio-visual dataset and derive control parameters for each frames. Our proposed methodology can be applied in producing dialogues animations of non-playable characters (NPCs) in video games, and driving avatars in virtual reality environments. Our further quantitative and qualitative experiments, as well as an user study comparing with existing researches show that our approach demonstrates superior results in driving 3D facial models. The code and sample data are available at https://github.com/SJTU-Lucy/EmoFace.

==> review.txt <==
According to the reviews and sufficient discussion, I suggest the authors should make a major revision and submmit it to TVCG.


Some salient comments:

1.compared with previous work, emotalk[1];

2.add more experiments where humans should be involved in the evaluation of the represented emotion;

3 add some missing key relevant literature:
[1] Peng Z, Wu H, Song Z, et al. EmoTalk: Speech-driven emotional disentanglement for 3D face animation[C]//Proceedings of the IEEE/CVF International Conference on Computer Vision. 2023: 20687-20697.
[2] Daněček R, Chhatre K, Tripathi S, et al. Emotional Speech-Driven Animation with Content-Emotion Disentanglement[J]. arXiv preprint arXiv:2306.08990, 2023.


The authors present a way to generate avatar faces that show a certain emotion, starting from audio signals.

The topic is interesting, and the paper also seems to show a job well done. Overall, it is well-structured, clear and well-written.

I have only one point to note, which is of a more general nature. There's a big difference between creating an expression that shows a particular emotion and asking real people to recognize an emotion from the facial expression.

It is known that faces change expression during the manifestation of an emotion. I expected to find in this paper real testing done with real humans who evaluated the emotions that the face was representing.

I know this experiment requires extra work, but it would close the loop.

The authors present a novel methodology (EmoFace) to generate 3D face animations that have coherent lip and eye movements in respect to a specific audio, from which the generation is started, and that can model facial expressions coherent with a specific emotion among angry, disgusted, fear, happy, neutral, sad, and surprised.
Moreover, the authors collect an emotional audio-video dataset, especially considering Chinese language, from which the research community can surely benefit.

The main strengths of the paper are represented by:
- The collection of an audio-visual Chinese language dataset;
- The attention to multiple factors infleuncing the credibility of an animation in terms of emotional consistentency, i.e., besides the synchronisation of audio and video, there is also an accurate generation of lip, eye movements (especially blinks), and gaze;
- The correct identification of the proposed methodology limitations.

Bounded to the previous point, I thank the authors for pointing out in the discussions and conclusions the limitations of their work, which I was writing down during the revision of the paper:
- When collecting the dataset, only an actor is involved, influencing the final outcome of the proposed model (thus probably adding some bias);
- The model seems to be tailored to the proposed dataset, thus some work should be done in the future to have a more generalizable model.
- Further work can be done towards a better coupling between facial expression and phrase intonation (but it is not something the authors are expected to include in a revised version of the paper).

Finally, it is not very clear if the datasets and codes are available on request or publicly available to the research community. Reporting this point would surely benefit the reproducibility of the proposed methodology.


The authors present a novel methodology (EmoFace) to generate 3D face animations that have coherent lip and eye movements in respect to a specific audio, from which the generation is started, and that can model facial expressions coherent with a specific emotion among angry, disgusted, fear, happy, neutral, sad, and surprised.
Moreover, the authors collect an emotional audio-video dataset, especially considering Chinese language, from which the research community can surely benefit.

I thank the authors for taking great interest in the problem related to the uncanny valley effect and to consider the mapping of multiple emotions on the generated face animations. The proposed methodology is sound and interesting, especially considering the authors great attention towards a detailed rendering of facial features dealing with specific emotions.
However, I suggest revising specific parts of the work related to the model overview, which seems to be less clear than the other sections, to ensure the reproducibility of your methodology.
I particularly appreciate the fact that the authors point out the limitations of their study and suggest some future developments to their present work.

In the following, some general and detailed comments are reported, hoping to help the authors in improving their manuscript.


General comments:

- Having that the authors state that they contribute a dataset, I would have expected a reference to an online resource to this dataset. Could the authors please add a statement regarding the availability of their dataset and codes?
- The authors (justly) argue about the fact that most of the models and datasets present in the literature are unsuitable for Chinese talking heads.
If I understood correctly, the presented model is tailored on the dataset collected by the authors, thus I would suggest a statement from the authors on their model generalizability. Is it able to generalize on other languages, besides the Chinese one? Will there be tests of their model on other languages in the future.


Major comments:

- [3.1 Overview] the authors provide a description of the Audio and Emotion encoder; however, this description should be given in a clearer manner to allow a better understanding of the proposed model, especially when comparing the description with the reported Fig. 2. In particular, the description of the structure of the Audio encoder is particularly difficult to follow.
- [3.1 Overview] the authors state that there is a mismatch between the extracted features and their dataset. However, having provided no information on the dataset at this point the statement results a bit unclear. Maybe the authors could consider referencing the section in which the dataset information will be reported in more detail. Notice that the number present in the parenthesis does not appear in the dataset description section.
- [3.1 Overview] the authors should better explain equation 1 and 2.
- [3.1 Overview] concerning the Audio2Rig module description, the authors state that “This module comprises 10 transformer encoding layers and a fully connected layer”. However, this information seems to be reported in an inaccurate manner in Fig. 2, where the “10x” seems to be associated with the repetition of the multi-head attention layer follow by the feed forward layer. No reference to an encoding or fully connected layers is reported. The authors should clarify this point.
- [3.3 Gaze] the authors should justify the choice of 40% chance for the eye movement returning at the central position.
- [4.1 Dataset] having that the dataset has been collected on a single actor, what can the authors say about the possible bias introduced by the subjective ability of the actor in acting out the different emotions? What does “carefully chosen” mean?
- [4.1 Dataset] when reporting that the dataset presents 174 parameters, what parameters do the authors refer to?
- [4.1 Dataset] the authors should provide a clear statement regarding how the ground truth was obtained.
- [5.2 Ablation study] table 3 reports the results in terms of MAE as for the previous tables?


Minor comments:

Please, check the manuscript for typos. Find a list of the ones that I’ve spotted in what follows.

- [Abstract] last phrase, double “our”.
- [1. Introduction] second phrase, verb “communicating” -> “communicate”.
- [3.1 Overview] second paragraph, second phrase: “a discrete feature vectors” -> “a discrete feature vector”.
- [3.1 Overview] last paragraph before the bullet list: “It’s noteworthy” -> “It is noteworthy”.
- [3.1 Overview] last bullet point: “frmaes” -> “frames”.
- [4.1 Dataset] first phrase below Fig. 7, “they includes” -> “they include” and “it’s worth noting” -> “it is worth noting”.
- [4.2 Model] beginning of the second paragraph: “Our model doesn’t require” -> “Our model does not require”.
- [5.1 Comparison to state-of-the-art] second phrase of qualitative analysis: “To address thi” -> “To address this”.
- [6. Discussion] The phrase “This technology effectively addresses the challenge of unable to capturing the user’s facial expressions while wearning a VR headset” should be revised.

It is also suggested to change the font colour of the written text of Figure 9 to 12.


Advantages:
1. This paper proposes a new approach to generating emotionally dynamic 3D facial animations based on audio and emotional input called EmoFace. The method uses a pre-trained audio encoder to extract audio features and emotion encoding to generate controller values that drive the MetaHuman model via the Audio2Rig module.

2. The article introduces additional blink and gaze controllers to ensure more realistic results. The blink controller obtains blink frequency data from other datasets and learns random rules that control blinking behavior. The gaze controller generates subtle eye movements that enhance the naturalness of facial animation.

3. This paper constructs a Chinese audio-visual data set containing various emotions and extracts each frame's controller values. The dataset considers speech text's diversity and emotional consistency and covers almost all phonemes, ensuring that the training set contains rich mouth animation.



Limitations of this paper:
The dataset used in this paper contains audiovisual data for only one actor and seven emotions, which may limit the diversity and generalization of facial expressions. Experiments were not conducted on other data sets to verify the adaptability and portability of the model, and there were not enough innovations and improvements.


Other comments:
1. Missing key relevant literature:
Peng Z, Wu H, Song Z, et al. EmoTalk: Speech-driven emotional disentanglement for 3D face animation[C]//Proceedings of the IEEE/CVF International Conference on Computer Vision. 2023: 20687-20697.
Daněček R, Chhatre K, Tripathi S, et al. Emotional Speech-Driven Animation with Content-Emotion Disentanglement[J]. arXiv preprint arXiv:2306.08990, 2023.

2. The indicators in Table 2 are inconsistent with those described in the quantitative evaluation.

3. 3D face animation is closely related to human senses, and a very important user study is missing in this paper.

4. The paper does not discuss the limitations and potential problems of the method, nor does it propose the future research direction and the possibility of improvement.
